On the Parameter Identifiability of Partially Observed Linear Causal Models

Linear causal models are important tools for modeling causal dependencies and yet in practice, only a subset of the variables can be observed. In this paper, we examine the parameter identifiability of these models by investigating whether the edge coefficients can be recovered given the causal structure and partially observed data. Our setting is more general than that of prior research - we allow all variables, including both observed and latent ones, to be flexibly related, and we consider the coefficients of all edges, whereas most existing works focus only on the edges between observed variables. Theoretically, we identify three types of indeterminacy for the parameters in partially observed linear causal models. We then provide graphical conditions that are sufficient for all parameters to be identifiable and show that some of them are provably necessary. Methodologically, we propose a novel likelihood-based parameter estimation method that addresses the variance indeterminacy of latent variables in a specific way and can asymptotically recover the underlying parameters up to trivial indeterminacy. Empirical studies on both synthetic and real-world datasets validate our identifiability theory and the effectiveness of the proposed method in the finite-sample regime. Code: https://github.com/dongxinshuai/scm-identify.

==> todo_and_questions.txt <==
lemma 1 to def

add a theorem show one to one of sigma =1 model to omega =1 model - dxs
mse upto orhorganal on ABCD -dxs

- if only group sign indeterminacy (might be multiple gs indeterminacy), is the Q diagonal?
- how do we refine the orthogonal indeterminacy since it does not have a concept of "group" now? How do we incorporate this into the MSE up to orthogonal transformation? 
- apart from example 2 ($f_{1,2} = 0$), is there any other part of the proof where we use the condition of "generic"?
- define S1, S2, S3, S4, S5 in proof of Theorem 2 (look at ICML submission)
- There is a gap in the current orthognonal MSE with theory, because we do not prove that orthogonal indeterminacy is complete.
- assume that Sigma_X can be uniquely identified. Now, show that the orthogonal indeterminacy is complete in the sense that it characterizes all possible indeterminacy. This allows us to estimate a solution that differs with the ground truth parameter only by a orthogonal transformation.

-Q is not on F, but on A and B?
local orthogonal always translates to a global?


def 3 and 4 important

def 3 looks like sign indeterminacy
unless we properly define "group"

group sign is a special kind of orthogonal but we should differentiate or rule out group sign from def 4
